Quality Diversity Evolutionary Learning of Decision Trees

Addressing the need for explainable Machine Learning has emerged as one of the most important research directions in modern Artificial Intelligence (AI). While the current dominant paradigm in the field is based on black-box models, typically in the form of (deep) neural networks, these models lack direct interpretability for human users, i.e., their outcomes (and, even more so, their inner working) are opaque and hard to understand. This is hindering the adoption of AI in safety-critical applications, where high interests are at stake. In these applications, explainable by design models, such as decision trees, may be more suitable, as they provide interpretability. Recent works have proposed the hybridization of decision trees and Reinforcement Learning, to combine the advantages of the two approaches. So far, however, these works have focused on the optimization of those hybrid models. Here, we apply MAP-Elites for diversifying hybrid models over a feature space that captures both the model complexity and its behavioral variability. We apply our method on two well-known control problems from the OpenAI Gym library, on which we discuss the "illumination" patterns projected by MAP-Elites, comparing its results against existing similar approaches.

==> data/CartPole-GE_08.txt <==
x y a m c
0 0 9.62 9.66 5.00
0 1 20.83 27.68 5.00
0 2 10.30 12.20 4.00
0 3 10.32 11.03 2.00
0 4 nan nan 0.00
0 5 nan nan 0.00
0 6 nan nan 0.00
0 7 nan nan 0.00
0 8 nan nan 0.00
0 9 nan nan 0.00
1 0 nan nan 0.00
1 1 23.52 34.78 2.00
1 2 nan nan 0.00
1 3 12.48 12.48 1.00
1 4 nan nan 0.00
1 5 nan nan 0.00
1 6 nan nan 0.00
1 7 nan nan 0.00
1 8 nan nan 0.00
1 9 nan nan 0.00
2 0 nan nan 0.00
2 1 38.30 46.14 2.00
2 2 13.21 13.21 1.00
2 3 nan nan 0.00
2 4 nan nan 0.00
2 5 nan nan 0.00
2 6 nan nan 0.00
2 7 nan nan 0.00
2 8 nan nan 0.00
2 9 nan nan 0.00
3 0 nan nan 0.00
3 1 29.34 45.90 2.00
3 2 12.44 12.44 1.00
3 3 12.74 12.74 1.00
3 4 nan nan 0.00
3 5 nan nan 0.00
3 6 nan nan 0.00
3 7 nan nan 0.00
3 8 nan nan 0.00
3 9 nan nan 0.00
4 0 nan nan 0.00
4 1 64.69 117.84 2.00
4 2 21.21 26.43 2.00
4 3 nan nan 0.00
4 4 nan nan 0.00
4 5 nan nan 0.00
4 6 nan nan 0.00
4 7 nan nan 0.00
4 8 nan nan 0.00
4 9 nan nan 0.00
5 0 500.00 500.00 5.00
5 1 500.00 500.00 5.00
5 2 500.00 500.00 4.00
5 3 497.65 500.00 2.00
5 4 nan nan 0.00
5 5 nan nan 0.00
5 6 nan nan 0.00
5 7 nan nan 0.00
5 8 nan nan 0.00
5 9 nan nan 0.00
6 0 nan nan 0.00
6 1 254.27 400.50 3.00
6 2 113.77 218.43 3.00
6 3 36.79 36.79 1.00
6 4 nan nan 0.00
6 5 nan nan 0.00
6 6 nan nan 0.00
6 7 nan nan 0.00
6 8 nan nan 0.00
6 9 nan nan 0.00
7 0 nan nan 0.00
7 1 68.50 68.50 1.00
7 2 54.21 80.98 3.00
7 3 nan nan 0.00
7 4 nan nan 0.00
7 5 nan nan 0.00
7 6 nan nan 0.00
7 7 nan nan 0.00
7 8 nan nan 0.00
7 9 nan nan 0.00
8 0 nan nan 0.00
8 1 23.89 42.48 3.00
8 2 10.97 10.97 1.00
8 3 12.39 12.39 1.00
8 4 nan nan 0.00
8 5 nan nan 0.00
8 6 nan nan 0.00
8 7 nan nan 0.00
8 8 nan nan 0.00
8 9 nan nan 0.00
9 0 9.77 9.80 5.00
9 1 17.42 31.24 5.00
9 2 11.05 15.05 4.00
9 3 9.73 9.75 2.00
9 4 nan nan 0.00
9 5 nan nan 0.00
9 6 nan nan 0.00
9 7 nan nan 0.00
9 8 nan nan 0.00
9 9 nan nan 0.00


==> data/CartPole-ME.txt <==
x y a m c
0 0 9.62 9.66 5.00
0 1 20.83 27.68 5.00
0 2 10.30 12.20 4.00
0 3 10.32 11.03 2.00
0 4 nan nan 0.00
0 5 nan nan 0.00
0 6 nan nan 0.00
0 7 nan nan 0.00
0 8 nan nan 0.00
0 9 nan nan 0.00
1 0 nan nan 0.00
1 1 23.52 34.78 2.00
1 2 nan nan 0.00
1 3 12.48 12.48 1.00
1 4 nan nan 0.00
1 5 nan nan 0.00
1 6 nan nan 0.00
1 7 nan nan 0.00
1 8 nan nan 0.00
1 9 nan nan 0.00
2 0 nan nan 0.00
2 1 38.30 46.14 2.00
2 2 13.21 13.21 1.00
2 3 nan nan 0.00
2 4 nan nan 0.00
2 5 nan nan 0.00
2 6 nan nan 0.00
2 7 nan nan 0.00
2 8 nan nan 0.00
2 9 nan nan 0.00
3 0 nan nan 0.00
3 1 29.34 45.90 2.00
3 2 12.44 12.44 1.00
3 3 12.74 12.74 1.00
3 4 nan nan 0.00
3 5 nan nan 0.00
3 6 nan nan 0.00
3 7 nan nan 0.00
3 8 nan nan 0.00
3 9 nan nan 0.00
4 0 nan nan 0.00
4 1 64.69 117.84 2.00
4 2 21.21 26.43 2.00
4 3 nan nan 0.00
4 4 nan nan 0.00
4 5 nan nan 0.00
4 6 nan nan 0.00
4 7 nan nan 0.00
4 8 nan nan 0.00
4 9 nan nan 0.00
5 0 500.00 500.00 5.00
5 1 500.00 500.00 5.00
5 2 500.00 500.00 4.00
5 3 497.65 500.00 2.00
5 4 nan nan 0.00
5 5 nan nan 0.00
5 6 nan nan 0.00
5 7 nan nan 0.00
5 8 nan nan 0.00
5 9 nan nan 0.00
6 0 nan nan 0.00
6 1 254.27 400.50 3.00
6 2 113.77 218.43 3.00
6 3 36.79 36.79 1.00
6 4 nan nan 0.00
6 5 nan nan 0.00
6 6 nan nan 0.00
6 7 nan nan 0.00
6 8 nan nan 0.00
6 9 nan nan 0.00
7 0 nan nan 0.00
7 1 68.50 68.50 1.00
7 2 54.21 80.98 3.00
7 3 nan nan 0.00
7 4 nan nan 0.00
7 5 nan nan 0.00
7 6 nan nan 0.00
7 7 nan nan 0.00
7 8 nan nan 0.00
7 9 nan nan 0.00
8 0 nan nan 0.00
8 1 23.89 42.48 3.00
8 2 10.97 10.97 1.00
8 3 12.39 12.39 1.00
8 4 nan nan 0.00
8 5 nan nan 0.00
8 6 nan nan 0.00
8 7 nan nan 0.00
8 8 nan nan 0.00
8 9 nan nan 0.00
9 0 9.77 9.80 5.00
9 1 17.42 31.24 5.00
9 2 11.05 15.05 4.00
9 3 9.73 9.75 2.00
9 4 nan nan 0.00
9 5 nan nan 0.00
9 6 nan nan 0.00
9 7 nan nan 0.00
9 8 nan nan 0.00
9 9 nan nan 0.00


==> data/CartPole-ME_08.txt <==
x y a m c
0 0 12.14 13.38 5.00
0 1 40.69 45.77 5.00
0 2 38.56 41.92 5.00
0 3 37.40 47.35 5.00
0 4 32.32 46.23 5.00
0 5 30.73 42.28 5.00
0 6 30.96 42.69 5.00
0 7 23.58 40.18 5.00
0 8 21.29 43.44 4.00
0 9 16.27 24.14 3.00
1 0 13.14 16.93 5.00
1 1 47.94 67.88 5.00
1 2 55.17 77.59 5.00
1 3 46.89 60.92 5.00
1 4 38.31 61.91 5.00
1 5 36.74 57.21 5.00
1 6 32.51 61.28 4.00
1 7 28.43 60.98 4.00
1 8 31.23 62.56 3.00
1 9 19.50 29.36 2.00
2 0 14.16 17.22 5.00
2 1 65.45 93.21 5.00
2 2 70.92 93.46 5.00
2 3 60.71 72.38 5.00
2 4 49.89 64.53 5.00
2 5 52.35 89.11 4.00
2 6 40.55 69.06 5.00
2 7 47.51 71.21 4.00
2 8 69.68 73.85 2.00
2 9 39.04 90.44 3.00
3 0 34.87 96.30 5.00
3 1 87.07 108.41 5.00
3 2 81.73 103.42 5.00
3 3 71.88 87.38 5.00
3 4 70.40 92.27 5.00
3 5 49.89 56.36 5.00
3 6 47.98 68.68 5.00
3 7 29.28 62.61 4.00
3 8 19.38 26.71 2.00
3 9 36.39 44.77 3.00
4 0 71.72 145.85 5.00
4 1 142.04 203.42 5.00
4 2 121.03 134.08 5.00
4 3 114.98 135.50 5.00
4 4 113.18 137.65 5.00
4 5 96.03 115.64 5.00
4 6 99.29 127.37 5.00
4 7 67.94 113.71 4.00
4 8 59.65 106.20 4.00
4 9 70.41 117.02 3.00
5 0 500.00 500.00 5.00
5 1 500.00 500.00 5.00
5 2 500.00 500.00 5.00
5 3 499.91 500.00 5.00
5 4 465.99 500.00 5.00
5 5 473.77 500.00 5.00
5 6 389.78 500.00 5.00
5 7 302.95 500.00 4.00
5 8 297.82 500.00 4.00
5 9 261.77 500.00 3.00
6 0 256.28 408.47 5.00
6 1 397.70 425.31 5.00
6 2 344.27 413.29 5.00
6 3 338.18 421.86 5.00
6 4 282.07 378.23 5.00
6 5 263.73 356.20 5.00
6 6 253.80 445.59 5.00
6 7 151.68 344.52 5.00
6 8 184.81 415.46 4.00
6 9 113.53 173.16 3.00
7 0 89.57 117.29 5.00
7 1 112.48 125.36 5.00
7 2 108.52 120.82 5.00
7 3 104.43 123.13 5.00
7 4 91.15 121.45 5.00
7 5 87.51 115.27 5.00
7 6 74.55 110.88 5.00
7 7 57.62 100.68 5.00
7 8 66.03 85.84 4.00
7 9 52.05 85.87 3.00
8 0 12.87 13.51 5.00
8 1 58.43 69.48 5.00
8 2 53.93 62.19 5.00
8 3 52.59 68.02 5.00
8 4 51.84 63.60 5.00
8 5 48.13 65.65 5.00
8 6 45.24 62.89 5.00
8 7 32.26 53.46 4.00
8 8 27.38 36.40 3.00
8 9 33.69 54.11 3.00
9 0 10.84 11.52 5.00
9 1 25.51 32.95 5.00
9 2 30.04 32.01 5.00
9 3 26.80 31.53 5.00
9 4 27.23 32.39 5.00
9 5 23.39 28.73 5.00
9 6 22.27 25.03 5.00
9 7 17.80 27.83 5.00
9 8 25.88 28.70 4.00
9 9 20.53 25.23 3.00


==> data/LunarLander-MEF.txt <==
x y a m c
0 0 -130.61 -130.40 5.00
0 1 -110.89 -109.11 5.00
0 2 -46.83 -29.51 5.00
0 3 -43.24 -20.47 5.00
0 4 -45.52 -28.63 5.00
1 0 nan nan nan
1 1 -106.41 -92.95 5.00
1 2 -41.72 -32.26 5.00
1 3 -20.43 25.81 5.00
1 4 -2.00 118.02 5.00
2 0 nan nan nan
2 1 -112.87 -101.03 5.00
2 2 -39.31 -18.27 5.00
2 3 -11.19 67.28 5.00
2 4 -0.52 122.11 5.00
3 0 nan nan nan
3 1 -114.02 -99.90 5.00
3 2 -48.90 -34.92 5.00
3 3 -3.17 100.61 5.00
3 4 -11.09 60.64 5.00
4 0 nan nan nan
4 1 -111.71 -110.96 5.00
4 2 -38.88 -7.40 5.00
4 3 -2.39 92.69 5.00
4 4 3.83 108.85 5.00


==> data/LunarLander-MENorm.txt <==
x y a m c
0 0 -130.32 -130.32 5.00
0 1 -103.11 -100.05 5.00
0 2 -34.74 -23.24 5.00
0 3 -33.18 -23.24 5.00
0 4 -33.98 -23.24 5.00
1 0 nan nan 0.00
1 1 -102.91 -91.75 5.00
1 2 -9.04 58.34 5.00
1 3 -4.84 74.36 5.00
1 4 6.96 74.04 5.00
2 0 nan nan 0.00
2 1 -112.15 -110.06 5.00
2 2 -17.68 17.09 5.00
2 3 -6.39 58.34 5.00
2 4 9.94 69.13 5.00
3 0 nan nan 0.00
3 1 -109.06 -105.69 5.00
3 2 0.13 52.51 5.00
3 3 8.37 84.84 5.00
3 4 17.68 88.18 5.00
4 0 nan nan 0.00
4 1 -104.52 -98.65 5.00
4 2 -6.93 60.45 5.00
4 3 20.68 92.90 5.00
4 4 25.56 97.80 5.00


==> data/LunarLander-MER.txt <==
x y a m c
0 0 -133.63 -133.55 5.00
0 1 -111.43 -110.40 5.00
0 2 -70.43 -52.51 5.00
0 3 -61.12 -19.12 5.00
0 4 -61.18 -18.98 5.00
1 0 nan nan nan
1 1 -106.40 -96.50 5.00
1 2 -51.06 -38.84 5.00
1 3 -33.71 -18.75 5.00
1 4 -33.58 -11.81 5.00
2 0 nan nan nan
2 1 -111.55 -107.72 5.00
2 2 -36.25 70.16 5.00
2 3 -17.85 106.22 5.00
2 4 -5.51 126.84 5.00
3 0 nan nan nan
3 1 -108.26 -94.85 5.00
3 2 -28.95 41.95 5.00
3 3 -8.29 71.42 5.00
3 4 22.09 134.99 5.00
4 0 nan nan nan
4 1 -109.36 -100.97 5.00
4 2 -13.39 83.79 5.00
4 3 -0.22 82.24 5.00
4 4 63.22 132.18 5.00


==> data/MountainCar-GE.txt <==
x y a m c
0 0 nan nan 0.00
0 1 nan nan 0.00
0 2 nan nan 0.00
0 3 nan nan 0.00
0 4 nan nan 0.00
0 5 nan nan 0.00
0 6 nan nan 0.00
0 7 nan nan 0.00
0 8 nan nan 0.00
0 9 nan nan 0.00
1 0 nan nan 0.00
1 1 nan nan 0.00
1 2 nan nan 0.00
1 3 nan nan 0.00
1 4 nan nan 0.00
1 5 nan nan 0.00
1 6 nan nan 0.00
1 7 nan nan 0.00
1 8 nan nan 0.00
1 9 nan nan 0.00
2 0 nan nan 0.00
2 1 nan nan 0.00
2 2 nan nan 0.00
2 3 nan nan 0.00
2 4 nan nan 0.00
2 5 nan nan 0.00
2 6 nan nan 0.00
2 7 nan nan 0.00
2 8 nan nan 0.00
2 9 nan nan 0.00
3 0 nan nan 0.00
3 1 nan nan 0.00
3 2 nan nan 0.00
3 3 nan nan 0.00
3 4 nan nan 0.00
3 5 nan nan 0.00
3 6 nan nan 0.00
3 7 nan nan 0.00
3 8 nan nan 0.00
3 9 nan nan 0.00
4 0 nan nan 0.00
4 1 nan nan 0.00
4 2 nan nan 0.00
4 3 nan nan 0.00
4 4 nan nan 0.00
4 5 nan nan 0.00
4 6 nan nan 0.00
4 7 nan nan 0.00
4 8 nan nan 0.00
4 9 nan nan 0.00
5 0 nan nan 0.00
5 1 nan nan 0.00
5 2 nan nan 0.00
5 3 nan nan 0.00
5 4 nan nan 0.00
5 5 nan nan 0.00
5 6 nan nan 0.00
5 7 nan nan 0.00
5 8 nan nan 0.00
5 9 nan nan 0.00
6 0 nan nan 0.00
6 1 nan nan 0.00
6 2 nan nan 0.00
6 3 nan nan 0.00
6 4 nan nan 0.00
6 5 nan nan 0.00
6 6 nan nan 0.00
6 7 nan nan 0.00
6 8 nan nan 0.00
6 9 nan nan 0.00
7 0 nan nan 0.00
7 1 nan nan 0.00
7 2 -110.70 -110.70 1.00
7 3 nan nan 0.00
7 4 nan nan 0.00
7 5 nan nan 0.00
7 6 nan nan 0.00
7 7 nan nan 0.00
7 8 nan nan 0.00
7 9 nan nan 0.00
8 0 nan nan 0.00
8 1 -108.60 -107.70 2.00
8 2 -108.83 -106.30 3.00
8 3 -102.50 -102.50 1.00
8 4 nan nan 0.00
8 5 nan nan 0.00
8 6 nan nan 0.00
8 7 nan nan 0.00
8 8 nan nan 0.00
8 9 nan nan 0.00
9 0 nan nan 0.00
9 1 -108.60 -107.70 2.00
9 2 -108.83 -106.30 3.00
9 3 -102.50 -102.50 1.00
9 4 nan nan 0.00
9 5 nan nan 0.00
9 6 nan nan 0.00
9 7 nan nan 0.00
9 8 nan nan 0.00
9 9 nan nan 0.00


==> data/MountainCar-ME.txt <==
x y a m c
0 0 -197.00 -192.10 5.00
0 1 -195.54 -192.30 5.00
0 2 -199.90 -199.50 5.00
0 3 -200.00 -200.00 5.00
0 4 -198.86 -194.30 5.00
0 5 -200.00 -200.00 5.00
0 6 -200.00 -200.00 5.00
0 7 -200.00 -200.00 5.00
0 8 -200.00 -200.00 5.00
0 9 -200.00 -200.00 5.00
1 0 -182.98 -168.10 5.00
1 1 -177.74 -167.70 5.00
1 2 -176.84 -168.30 5.00
1 3 -182.28 -176.10 5.00
1 4 -187.12 -175.30 5.00
1 5 -196.62 -187.50 5.00
1 6 -194.38 -186.00 5.00
1 7 -189.42 -179.20 5.00
1 8 -194.40 -185.20 5.00
1 9 -196.06 -185.20 5.00
2 0 -161.62 -157.20 5.00
2 1 -160.28 -157.20 5.00
2 2 -158.98 -157.30 5.00
2 3 -160.38 -157.30 5.00
2 4 -160.86 -157.20 5.00
2 5 -169.66 -159.50 5.00
2 6 -173.30 -165.20 5.00
2 7 -186.60 -171.30 5.00
2 8 -187.44 -170.50 5.00
2 9 -183.32 -159.50 5.00
3 0 -155.06 -133.70 5.00
3 1 -145.02 -133.30 5.00
3 2 -154.50 -145.90 5.00
3 3 -148.54 -133.30 5.00
3 4 -150.28 -134.30 5.00
3 5 -160.24 -152.90 5.00
3 6 -172.42 -152.20 5.00
3 7 -165.02 -141.50 5.00
3 8 -170.44 -147.10 5.00
3 9 -167.94 -160.20 5.00
4 0 -121.26 -113.40 5.00
4 1 -116.90 -110.80 5.00
4 2 -117.24 -112.00 5.00
4 3 -112.60 -110.40 5.00
4 4 -118.30 -111.80 5.00
4 5 -128.76 -125.60 5.00
4 6 -126.66 -113.10 5.00
4 7 -122.14 -111.70 5.00
4 8 -130.94 -112.30 5.00
4 9 -138.54 -111.80 5.00
5 0 -112.64 -103.10 5.00
5 1 -107.10 -102.60 5.00
5 2 -105.50 -102.70 5.00
5 3 -105.62 -102.50 5.00
5 4 -105.46 -103.00 5.00
5 5 -107.32 -102.90 5.00
5 6 -115.26 -103.30 5.00
5 7 -111.42 -102.70 5.00
5 8 -110.42 -103.00 5.00
5 9 -111.52 -103.10 5.00
6 0 -115.24 -108.70 5.00
6 1 -108.12 -103.60 5.00
6 2 -108.34 -102.30 5.00
6 3 -108.20 -104.30 5.00
6 4 -110.52 -107.20 5.00
6 5 -113.40 -103.80 5.00
6 6 -122.16 -109.40 5.00
6 7 -122.98 -114.90 5.00
6 8 -122.90 -115.30 5.00
6 9 -124.02 -108.80 5.00
7 0 nan nan 5.00
7 1 -113.74 -105.00 5.00
7 2 -111.24 -105.10 5.00
7 3 -110.92 -108.60 5.00
7 4 -111.66 -107.20 5.00
7 5 -115.70 -110.00 5.00
7 6 -121.36 -109.40 5.00
7 7 -123.46 -116.00 5.00
7 8 -121.18 -111.30 5.00
7 9 -123.72 -116.20 5.00
8 0 nan nan 5.00
8 1 -120.84 -114.10 5.00
8 2 -122.40 -117.70 5.00
8 3 -119.20 -117.70 5.00
8 4 -121.48 -117.70 5.00
8 5 -125.86 -120.80 5.00
8 6 -126.26 -119.60 5.00
8 7 -131.10 -126.50 5.00
8 8 -128.88 -121.30 5.00
8 9 -130.54 -125.30 5.00
9 0 nan nan 5.00
9 1 -138.84 -136.00 5.00
9 2 -141.72 -138.90 5.00
9 3 -140.66 -136.00 5.00
9 4 -139.50 -136.00 5.00
9 5 -142.02 -139.00 5.00
9 6 -143.70 -135.90 5.00
9 7 -143.90 -138.60 5.00
9 8 -140.88 -135.80 5.00
9 9 -144.96 -135.70 5.00


==> data/best.txt <==
gp-fixed gp-random me-fixed me-norm me-random 
75.56719497420575 -4.472375047573685 -25.00765620744538 -16.420759958493406 126.83668647519502 
-29.56111004277823 130.2042494386761 -7.395530418429764 -23.292732816820813 132.1783637078242 
-10.230922806438583 79.03240449165868 122.10917311743256 97.79932645676398 -1.3801363255332542
139.86018946657512 46.56078074742701 -5.47013387641324 88.18362974551741 134.98899943149146
71.78921345306668 -24.66186623406593 -38.274227131268574 -13.432310303286824 -18.472605771592484


==> data/cp_fit.txt <==
b mem mes gem ges
200 138.87 149.1324430162666 50.0 5.333441665566428
220 227.52 137.5756953825784 nan nan
240 227.52 137.5756953825784 nan nan
260 227.52 137.5756953825784 nan nan
280 356.99 135.58102176927272 nan nan
300 356.99 135.58102176927272 nan nan
320 356.99 135.58102176927272 nan nan
340 356.99 135.58102176927272 nan nan
360 356.99 112.14208630126336 nan nan
380 356.99 112.14208630126336 nan nan
400 495.11 120.42406945457373 186.8 82.7186702020771
420 500.0 11.559205162985913 nan nan
440 500.0 11.559205162985913 nan nan
460 500.0 11.559205162985913 nan nan
480 500.0 9.059177446104036 nan nan
500 500.0 9.059177446104036 nan nan
520 500.0 9.059177446104036 nan nan
540 500.0 9.059177446104036 nan nan
560 500.0 9.059177446104036 nan nan
580 500.0 9.059177446104036 nan nan
600 500.0 9.059177446104036 221.9 62.54660342496624
620 500.0 9.059177446104036 nan nan
640 500.0 9.059177446104036 nan nan
660 500.0 9.059177446104036 nan nan
680 500.0 9.059177446104036 nan nan
700 500.0 9.143051131870587 nan nan
720 500.0 9.143051131870587 nan nan
740 500.0 9.143051131870587 nan nan
760 500.0 9.143051131870587 nan nan
780 500.0 9.348000000000003 nan nan
800 500.0 9.348000000000003 301.2 97.3061272479796
820 500.0 9.348000000000003 nan nan
840 500.0 9.348000000000003 nan nan
860 500.0 9.348000000000003 nan nan
880 500.0 9.348000000000003 nan nan
900 500.0 9.348000000000003 nan nan
920 500.0 9.348000000000003 nan nan
940 500.0 9.348000000000003 nan nan
960 500.0 9.348000000000003 nan nan
980 500.0 9.348000000000003 nan nan
1000 500.0 9.348000000000003 301.2 59.69500481614857
1020 500.0 9.348000000000003 nan nan
1040 500.0 9.348000000000003 nan nan
1060 500.0 9.348000000000003 nan nan
1080 500.0 9.348000000000003 nan nan
1100 500.0 9.348000000000003 nan nan
1120 500.0 9.348000000000003 nan nan
1140 500.0 9.348000000000003 nan nan
1160 500.0 9.348000000000003 nan nan
1180 500.0 9.348000000000003 nan nan
1200 500.0 9.348000000000003 301.2 92.3578908377622
1220 500.0 9.348000000000003 nan nan
1240 500.0 9.348000000000003 nan nan
1260 500.0 9.348000000000003 nan nan
1280 500.0 9.348000000000003 nan nan
1300 500.0 9.348000000000003 nan nan
1320 500.0 9.348000000000003 nan nan
1340 500.0 9.348000000000003 nan nan
1360 500.0 9.348000000000003 nan nan
1380 500.0 9.348000000000003 nan nan
1400 500.0 9.348000000000003 396.1 88.18647061766335
1420 500.0 9.348000000000003 nan nan
1440 500.0 9.348000000000003 nan nan
1460 500.0 9.348000000000003 nan nan
1480 500.0 9.348000000000003 nan nan
1500 500.0 9.348000000000003 nan nan
1520 500.0 9.348000000000003 nan nan
1540 500.0 9.348000000000003 nan nan
1560 500.0 9.348000000000003 nan nan
1580 500.0 9.348000000000003 nan nan
1600 500.0 9.348000000000003 447.3 50.34110050445859
1620 500.0 9.348000000000003 nan nan
1640 500.0 9.348000000000003 nan nan
1660 500.0 9.348000000000003 nan nan
1680 500.0 9.348000000000003 nan nan
1700 500.0 9.348000000000003 nan nan
1720 500.0 9.348000000000003 nan nan
1740 500.0 9.348000000000003 nan nan
1760 500.0 9.348000000000003 nan nan
1780 500.0 9.348000000000003 nan nan
1800 500.0 9.348000000000003 500.0 25.395086138857653
1820 500.0 9.348000000000003 nan nan
1840 500.0 9.348000000000003 nan nan
1860 500.0 9.14000000000001 nan nan
1880 500.0 9.14000000000001 nan nan
1900 500.0 9.14000000000001 nan nan
1920 500.0 9.14000000000001 nan nan
1940 500.0 9.14000000000001 nan nan
1960 500.0 9.14000000000001 nan nan
1980 500.0 9.14000000000001 nan nan
2000 500.0 9.14000000000001 500.0 7.04000000000001
2020 500.0 9.14000000000001 nan nan
2040 500.0 9.14000000000001 nan nan
2060 500.0 9.14000000000001 nan nan
2080 500.0 9.14000000000001 nan nan
2100 500.0 9.14000000000001 nan nan
2120 500.0 9.14000000000001 nan nan
2140 500.0 9.14000000000001 nan nan
2160 500.0 9.14000000000001 nan nan
2180 500.0 9.14000000000001 nan nan
2200 500.0 9.14000000000001 500.0 0.0
2220 500.0 9.14000000000001 nan nan
2240 500.0 9.14000000000001 nan nan
2260 500.0 9.14000000000001 nan nan
2280 500.0 9.14000000000001 nan nan
2300 500.0 9.14000000000001 nan nan
2320 500.0 9.14000000000001 nan nan
2340 500.0 9.14000000000001 nan nan
2360 500.0 9.14000000000001 nan nan
2380 500.0 9.14000000000001 nan nan
2400 500.0 9.14000000000001 500.0 0.0
2420 500.0 9.14000000000001 nan nan
2440 500.0 9.14000000000001 nan nan
2460 500.0 9.14000000000001 nan nan
2480 500.0 9.14000000000001 nan nan
2500 500.0 9.14000000000001 nan nan
2520 500.0 9.14000000000001 nan nan
2540 500.0 9.14000000000001 nan nan
2560 500.0 9.14000000000001 nan nan
2580 500.0 9.14000000000001 nan nan
2600 500.0 9.14000000000001 500.0 0.0
2620 500.0 9.14000000000001 nan nan
2640 500.0 9.14000000000001 nan nan
2660 500.0 9.14000000000001 nan nan
2680 500.0 9.14000000000001 nan nan
2700 500.0 9.14000000000001 nan nan
2720 500.0 9.14000000000001 nan nan
2740 500.0 9.14000000000001 nan nan
2760 500.0 9.14000000000001 nan nan
2780 500.0 9.14000000000001 nan nan
2800 500.0 9.14000000000001 500.0 0.0
2820 500.0 9.14000000000001 nan nan
2840 500.0 9.14000000000001 nan nan
2860 500.0 9.14000000000001 nan nan
2880 500.0 9.14000000000001 nan nan
2900 500.0 9.14000000000001 nan nan
2920 500.0 9.14000000000001 nan nan
2940 500.0 9.14000000000001 nan nan
2960 500.0 9.14000000000001 nan nan
2980 500.0 9.14000000000001 nan nan
3000 500.0 9.14000000000001 500.0 0.0
3020 500.0 9.14000000000001 nan nan
3040 500.0 9.14000000000001 nan nan
3060 500.0 9.14000000000001 nan nan
3080 500.0 9.14000000000001 nan nan
3100 500.0 9.14000000000001 nan nan
3120 500.0 9.14000000000001 nan nan
3140 500.0 9.14000000000001 nan nan
3160 500.0 9.14000000000001 nan nan
3180 500.0 9.14000000000001 nan nan
3200 500.0 9.14000000000001 500.0 0.0
3220 500.0 9.14000000000001 nan nan
3240 500.0 9.14000000000001 nan nan
3260 500.0 9.14000000000001 nan nan
3280 500.0 9.14000000000001 nan nan
3300 500.0 9.14000000000001 nan nan
3320 500.0 9.14000000000001 nan nan
3340 500.0 9.14000000000001 nan nan
3360 500.0 7.511999999999989 nan nan
3380 500.0 7.511999999999989 nan nan
3400 500.0 7.511999999999989 500.0 0.0
3420 500.0 7.511999999999989 nan nan
3440 500.0 7.511999999999989 nan nan
3460 500.0 7.511999999999989 nan nan
3480 500.0 7.511999999999989 nan nan
3500 500.0 7.511999999999989 nan nan
3520 500.0 7.511999999999989 nan nan
3540 500.0 7.511999999999989 nan nan
3560 500.0 7.511999999999989 nan nan
3580 500.0 7.420000000000004 nan nan
3600 500.0 7.420000000000004 500.0 0.0
3620 500.0 7.420000000000004 nan nan
3640 500.0 7.420000000000004 nan nan
3660 500.0 7.420000000000004 nan nan
3680 500.0 7.420000000000004 nan nan
3700 500.0 5.575999999999999 nan nan
3720 500.0 5.575999999999999 nan nan
3740 500.0 5.575999999999999 nan nan
3760 500.0 5.575999999999999 nan nan
3780 500.0 5.575999999999999 nan nan
3800 500.0 5.575999999999999 500.0 0.0
3820 500.0 5.575999999999999 nan nan
3840 500.0 5.575999999999999 nan nan
3860 500.0 5.575999999999999 nan nan
3880 500.0 5.575999999999999 nan nan
3900 500.0 5.575999999999999 nan nan
3920 500.0 5.575999999999999 nan nan
3940 500.0 5.575999999999999 nan nan
3960 500.0 5.575999999999999 nan nan
3980 500.0 5.575999999999999 nan nan
4000 500.0 5.575999999999999 500.0 0.0
4020 500.0 5.575999999999999 nan nan
4040 500.0 5.575999999999999 nan nan
4060 500.0 5.575999999999999 nan nan
4080 500.0 5.575999999999999 nan nan
4100 500.0 5.575999999999999 nan nan
4120 500.0 5.575999999999999 nan nan
4140 500.0 5.575999999999999 nan nan
4160 500.0 5.575999999999999 nan nan
4180 500.0 5.575999999999999 nan nan
4200 500.0 5.575999999999999 500.0 0.0
4220 500.0 5.575999999999999 nan nan
4240 500.0 5.575999999999999 nan nan
4260 500.0 5.575999999999999 nan nan
4280 500.0 5.575999999999999 nan nan
4300 500.0 5.575999999999999 nan nan
4320 500.0 5.575999999999999 nan nan
4340 500.0 5.575999999999999 nan nan
4360 500.0 5.575999999999999 nan nan
4380 500.0 5.575999999999999 nan nan
4400 500.0 3.7680000000000065 500.0 0.0
4420 500.0 3.7680000000000065 nan nan
4440 500.0 3.7680000000000065 nan nan
4460 500.0 3.7680000000000065 nan nan
4480 500.0 3.7680000000000065 nan nan
4500 500.0 3.7680000000000065 nan nan
4520 500.0 3.7680000000000065 nan nan
4540 500.0 3.7680000000000065 nan nan
4560 500.0 3.7680000000000065 nan nan
4580 500.0 3.7680000000000065 nan nan
4600 500.0 3.7680000000000065 500.0 0.0
4620 500.0 3.7680000000000065 nan nan
4640 500.0 3.7680000000000065 nan nan
4660 500.0 3.7680000000000065 nan nan
4680 500.0 3.7680000000000065 nan nan
4700 500.0 3.7680000000000065 nan nan
4720 500.0 3.7680000000000065 nan nan
4740 500.0 3.7680000000000065 nan nan
4760 500.0 3.7680000000000065 nan nan
4780 500.0 3.7680000000000065 nan nan
4800 500.0 3.7680000000000065 500.0 0.0
4820 500.0 3.7680000000000065 nan nan
4840 500.0 3.7680000000000065 nan nan
4860 500.0 3.7680000000000065 nan nan
4880 500.0 3.7680000000000065 nan nan
4900 500.0 3.7680000000000065 nan nan
4920 500.0 3.7680000000000065 nan nan
4940 500.0 3.7680000000000065 nan nan
4960 500.0 3.7680000000000065 nan nan
4980 500.0 3.7680000000000065 nan nan
5000 500.0 3.7680000000000065 500.0 0.0
5020 500.0 3.7680000000000065 nan nan
5040 500.0 3.7680000000000065 nan nan
5060 500.0 3.7680000000000065 nan nan
5080 500.0 3.7680000000000065 nan nan
5100 500.0 3.7680000000000065 nan nan
5120 500.0 3.7680000000000065 nan nan
5140 500.0 3.7680000000000065 nan nan
5160 500.0 3.7680000000000065 nan nan
5180 500.0 3.7680000000000065 nan nan
5200 500.0 3.7680000000000065 500.0 0.0
5220 500.0 3.7680000000000065 nan nan
5240 500.0 3.7680000000000065 nan nan
5260 500.0 3.7680000000000065 nan nan
5280 500.0 3.7680000000000065 nan nan
5300 500.0 3.7680000000000065 nan nan
5320 500.0 3.7680000000000065 nan nan
5340 500.0 3.7680000000000065 nan nan
5360 500.0 3.7680000000000065 nan nan
5380 500.0 3.7680000000000065 nan nan
5400 500.0 3.7680000000000065 500.0 0.0
5420 500.0 3.7680000000000065 nan nan
5440 500.0 3.7680000000000065 nan nan
5460 500.0 3.7680000000000065 nan nan
5480 500.0 3.7680000000000065 nan nan
5500 500.0 3.7680000000000065 nan nan
5520 500.0 3.7680000000000065 nan nan
5540 500.0 3.7680000000000065 nan nan
5560 500.0 3.7680000000000065 nan nan
5580 500.0 3.7680000000000065 nan nan
5600 500.0 3.7680000000000065 500.0 0.0
5620 500.0 3.7680000000000065 nan nan
5640 500.0 3.7680000000000065 nan nan
5660 500.0 3.7680000000000065 nan nan
5680 500.0 3.7680000000000065 nan nan
5700 500.0 3.7680000000000065 nan nan
5720 500.0 3.7680000000000065 nan nan
5740 500.0 3.7680000000000065 nan nan
5760 500.0 3.7680000000000065 nan nan
5780 500.0 3.7680000000000065 nan nan
5800 500.0 3.7680000000000065 500.0 0.0
5820 500.0 3.7680000000000065 nan nan
5840 500.0 3.7680000000000065 nan nan
5860 500.0 3.7680000000000065 nan nan
5880 500.0 3.7680000000000065 nan nan
5900 500.0 3.7680000000000065 nan nan
5920 500.0 3.7680000000000065 nan nan
5940 500.0 3.7680000000000065 nan nan
5960 500.0 3.7680000000000065 nan nan
5980 500.0 3.7680000000000065 nan nan
6000 500.0 3.7680000000000065 500.0 0.0
6020 500.0 3.7680000000000065 nan nan
6040 500.0 3.7680000000000065 nan nan
6060 500.0 3.7680000000000065 nan nan
6080 500.0 3.7680000000000065 nan nan
6100 500.0 3.7680000000000065 nan nan
6120 500.0 3.7680000000000065 nan nan
6140 500.0 3.7680000000000065 nan nan
6160 500.0 3.7680000000000065 nan nan
6180 500.0 3.7680000000000065 nan nan
6200 500.0 3.7680000000000065 500.0 0.0
6220 500.0 3.7680000000000065 nan nan
6240 500.0 3.7680000000000065 nan nan
6260 500.0 3.7680000000000065 nan nan
6280 500.0 3.7680000000000065 nan nan
6300 500.0 3.7680000000000065 nan nan
6320 500.0 3.7680000000000065 nan nan
6340 500.0 3.7680000000000065 nan nan
6360 500.0 3.7680000000000065 nan nan
6380 500.0 3.7680000000000065 nan nan
6400 500.0 3.7680000000000065 500.0 0.0
6420 500.0 0.0 nan nan
6440 500.0 0.0 nan nan
6460 500.0 0.0 nan nan
6480 500.0 0.0 nan nan
6500 500.0 0.0 nan nan
6520 500.0 0.0 nan nan
6540 500.0 0.0 nan nan
6560 500.0 0.0 nan nan
6580 500.0 0.0 nan nan
6600 500.0 0.0 500.0 0.0
6620 500.0 0.0 nan nan
6640 500.0 0.0 nan nan
6660 500.0 0.0 nan nan
6680 500.0 0.0 nan nan
6700 500.0 0.0 nan nan
6720 500.0 0.0 nan nan
6740 500.0 0.0 nan nan
6760 500.0 0.0 nan nan
6780 500.0 0.0 nan nan
6800 500.0 0.0 500.0 0.0
6820 500.0 0.0 nan nan
6840 500.0 0.0 nan nan
6860 500.0 0.0 nan nan
6880 500.0 0.0 nan nan
6900 500.0 0.0 nan nan
6920 500.0 0.0 nan nan
6940 500.0 0.0 nan nan
6960 500.0 0.0 nan nan
6980 500.0 0.0 nan nan
7000 500.0 0.0 500.0 0.0
7020 500.0 0.0 nan nan
7040 500.0 0.0 nan nan
7060 500.0 0.0 nan nan
7080 500.0 0.0 nan nan
7100 500.0 0.0 nan nan
7120 500.0 0.0 nan nan
7140 500.0 0.0 nan nan
7160 500.0 0.0 nan nan
7180 500.0 0.0 nan nan
7200 500.0 0.0 500.0 0.0
7220 500.0 0.0 nan nan
7240 500.0 0.0 nan nan
7260 500.0 0.0 nan nan
7280 500.0 0.0 nan nan
7300 500.0 0.0 nan nan
7320 500.0 0.0 nan nan
7340 500.0 0.0 nan nan
7360 500.0 0.0 nan nan
7380 500.0 0.0 nan nan
7400 500.0 0.0 500.0 0.0
7420 500.0 0.0 nan nan
7440 500.0 0.0 nan nan
7460 500.0 0.0 nan nan
7480 500.0 0.0 nan nan
7500 500.0 0.0 nan nan
7520 500.0 0.0 nan nan
7540 500.0 0.0 nan nan
7560 500.0 0.0 nan nan
7580 500.0 0.0 nan nan
7600 500.0 0.0 500.0 0.0
7620 500.0 0.0 nan nan
7640 500.0 0.0 nan nan
7660 500.0 0.0 nan nan
7680 500.0 0.0 nan nan
7700 500.0 0.0 nan nan
7720 500.0 0.0 nan nan
7740 500.0 0.0 nan nan
7760 500.0 0.0 nan nan
7780 500.0 0.0 nan nan
7800 500.0 0.0 500.0 0.0
7820 500.0 0.0 nan nan
7840 500.0 0.0 nan nan
7860 500.0 0.0 nan nan
7880 500.0 0.0 nan nan
7900 500.0 0.0 nan nan
7920 500.0 0.0 nan nan
7940 500.0 0.0 nan nan
7960 500.0 0.0 nan nan
7980 500.0 0.0 nan nan
8000 500.0 0.0 500.0 0.0
8020 500.0 0.0 nan nan
8040 500.0 0.0 nan nan
8060 500.0 0.0 nan nan
8080 500.0 0.0 nan nan
8100 500.0 0.0 nan nan
8120 500.0 0.0 nan nan
8140 500.0 0.0 nan nan
8160 500.0 0.0 nan nan
8180 500.0 0.0 nan nan
8200 500.0 0.0 500.0 0.0
8220 500.0 0.0 nan nan
8240 500.0 0.0 nan nan
8260 500.0 0.0 nan nan
8280 500.0 0.0 nan nan
8300 500.0 0.0 nan nan
8320 500.0 0.0 nan nan
8340 500.0 0.0 nan nan
8360 500.0 0.0 nan nan
8380 500.0 0.0 nan nan
8400 500.0 0.0 500.0 0.0
8420 500.0 0.0 nan nan
8440 500.0 0.0 nan nan
8460 500.0 0.0 nan nan
8480 500.0 0.0 nan nan
8500 500.0 0.0 nan nan
8520 500.0 0.0 nan nan
8540 500.0 0.0 nan nan
8560 500.0 0.0 nan nan
8580 500.0 0.0 nan nan
8600 500.0 0.0 500.0 0.0
8620 500.0 0.0 nan nan
8640 500.0 0.0 nan nan
8660 500.0 0.0 nan nan
8680 500.0 0.0 nan nan
8700 500.0 0.0 nan nan
8720 500.0 0.0 nan nan
8740 500.0 0.0 nan nan
8760 500.0 0.0 nan nan
8780 500.0 0.0 nan nan
8800 500.0 0.0 500.0 0.0
8820 500.0 0.0 nan nan
8840 500.0 0.0 nan nan
8860 500.0 0.0 nan nan
8880 500.0 0.0 nan nan
8900 500.0 0.0 nan nan
8920 500.0 0.0 nan nan
8940 500.0 0.0 nan nan
8960 500.0 0.0 nan nan
8980 500.0 0.0 nan nan
9000 500.0 0.0 500.0 0.0
9020 500.0 0.0 nan nan
9040 500.0 0.0 nan nan
9060 500.0 0.0 nan nan
9080 500.0 0.0 nan nan
9100 500.0 0.0 nan nan
9120 500.0 0.0 nan nan
9140 500.0 0.0 nan nan
9160 500.0 0.0 nan nan
9180 500.0 0.0 nan nan
9200 500.0 0.0 500.0 0.0
9220 500.0 0.0 nan nan
9240 500.0 0.0 nan nan
9260 500.0 0.0 nan nan
9280 500.0 0.0 nan nan
9300 500.0 0.0 nan nan
9320 500.0 0.0 nan nan
9340 500.0 0.0 nan nan
9360 500.0 0.0 nan nan
9380 500.0 0.0 nan nan
9400 500.0 0.0 500.0 0.0
9420 500.0 0.0 nan nan
9440 500.0 0.0 nan nan
9460 500.0 0.0 nan nan
9480 500.0 0.0 nan nan
9500 500.0 0.0 nan nan
9520 500.0 0.0 nan nan
9540 500.0 0.0 nan nan
9560 500.0 0.0 nan nan
9580 500.0 0.0 nan nan
9600 500.0 0.0 500.0 0.0
9620 500.0 0.0 nan nan
9640 500.0 0.0 nan nan
9660 500.0 0.0 nan nan
9680 500.0 0.0 nan nan
9700 500.0 0.0 nan nan
9720 500.0 0.0 nan nan
9740 500.0 0.0 nan nan
9760 500.0 0.0 nan nan
9780 500.0 0.0 nan nan
9800 500.0 0.0 500.0 0.0
9820 500.0 0.0 nan nan
9840 500.0 0.0 nan nan
9860 500.0 0.0 nan nan
9880 500.0 0.0 nan nan
9900 500.0 0.0 nan nan
9920 500.0 0.0 nan nan
9940 500.0 0.0 nan nan
9960 500.0 0.0 nan nan
9980 500.0 0.0 nan nan

